Calibrated and Partially Calibrated Semi-Generalized Homographies

In this paper, we propose the first minimal solutions for estimating the semi-generalized homography given a perspective and a generalized camera. The proposed solvers use five 2D-2D image point correspondences induced by a scene plane. One of them assumes the perspective camera to be fully calibrated, while the other solver estimates the unknown focal length together with the absolute pose parameters. This setup is particularly important in structure-from-motion and image-based localization pipelines, where a new camera is localized in each step with respect to a set of known cameras and 2D-3D correspondences might not be available. As a consequence of a clever parametrization and the elimination ideal method, our approach only needs to solve a univariate polynomial of degree five or three. The proposed solvers are stable and efficient as demonstrated by a number of synthetic and real-world experiments.

==> LaTeX/images/calibrate_solvers_ideal_generating_script.txt <==
-- We define the ring over the field of rational numbers
R = QQ[g11,g12,g13,g21,g22,g23,g31,g32,g33, r11,r12,r13,r21,r22,r23,r31,r32,r33, mx,my,mz, t1,t2,t3 ];

-- Rotation matrix
Rot = matrix {{r11,r12,r13},{r21,r22,r23},{r31,r32,r33}};

-- The transpose of the vector defining the plane
M = matrix {{mx,my,mz}};

-- Translation vector
t = matrix{{t1},{t2},{t3}};

--Identity matrix
E = matrix {{1_R,0_R,0_R},{0_R,1_R,0_R},{0_R,0_R,1_R}};

-- Semi-generalized homography matrix
G =  Rot - t * M ;
-- g13 = g23 = 0 due to the coordinate transform. 

-- We have the ideal I in 9 unknowns of Rot, 3 of t, 3 from M and w = 1 for the calibrated case .
I  = ideal(submatrix(G,{0},{0})-g11, submatrix(G,{0},{1})-g12, submatrix(G,{0},{2}), 
submatrix(G,{1},{0})-g21, submatrix(G,{1},{1})-g22, submatrix(G,{1},{2}), submatrix(G,{2},{0})-g31, 
submatrix(G,{2},{1})-g32, submatrix(G,{2},{2})-g33) + minors(1,transpose(Rot)*Rot-E)+ minors(1,Rot*transpose(Rot)-E);
 
gbTrace = 3
-- We first eliminate the translation vector
I1 = eliminate({t1,t2,t3}, I);
-- and then the rotation matrix
I1 = eliminate({ r11,r12,r13, r21,r22,r23, r31, r32, r33}, I1);

-- The variable substitution
I1prime = sub(I1, {g11=> g33*g11, g12=> g33*g12, g21=> g33*g21, g22=> g33*g22, g31=> g33*g31, g32=> g33*g32, mx=> g33*mx, my=> g33*my, mz=> g33*mz });

-- The generator polynomials in the resulting ideal, I1prime have g33 as a factor in all but the 10th polynomial, I1prime_9.
f0 = factor I1prime_0; f0 = f0#1#0;
f1 = factor I1prime_1; f1 = f1#1#0;
f2 = factor I1prime_2; f2 = f2#1#0;
f3 = factor I1prime_3; f3 = f3#1#0;
f4 = factor I1prime_4; f4 = f4#1#0;
f5 = factor I1prime_5; f5 = f5#1#0;
f6 = factor I1prime_6; f6 = f6#1#0;
f7 = factor I1prime_7; f7 = f7#1#0;
f8 = factor I1prime_8; f8 = f8#1#0;
f9 = factor I1prime_9; f9 = f9#0#0;
I1prime = ideal({f0,f1,f2,f3,f4,f5,f6,f7,f8,f9});
I2prime  = eliminate({g33}, I1prime);

-- We consider the minimal generating set of polynomials for I2prime
f = mingens I2prime;
-- We notice that there are 5 polynomials, each in degree 5
betti mingens I2prime




==> LaTeX/images/unknown_focallength_solvers_ideal_generating_script.txt <==
-- We define the ring over the field of rational numbers
R = QQ[g11,g12,g13,g21,g22,g23,g31,g32,g33, r11,r12,r13,r21,r22,r23,r31,r32,r33, mx,my,mz, t1,t2,t3, w ];

-- Rotation matrix
Rot = matrix {{r11,r12,r13},{r21,r22,r23},{r31,r32,r33}};

-- The transpose of the vector defining the plane
M = matrix {{mx,my,mz}};

-- Translation vector
t = matrix{{t1},{t2},{t3}};
-- The calibration matrix
K = matrix {{1_R,0_R,0_R},{0_R,1_R,0_R},{0_R,0_R,w}};

--Identity matrix
E = matrix {{1_R,0_R,0_R},{0_R,1_R,0_R},{0_R,0_R,1_R}};

-- Semi-generalized homography matrix
G =  Rot*K - t * M ;
-- g13 = -g11, g23 = -g21 due to the coordinate transform. 

-- We have the ideal I in 9 unknowns of Rot, 3 of t, 3 from M and w for the unknown focal length case .
I  = ideal(submatrix(G,{0},{0})-g11, submatrix(G,{0},{1})-g12, submatrix(G,{0},{2})+g11, 
submatrix(G,{1},{0})-g21, submatrix(G,{1},{1})-g22, submatrix(G,{1},{2})+g21, submatrix(G,{2},{0})-g31, 
submatrix(G,{2},{1})-g32, submatrix(G,{2},{2})-g33) + minors(1,transpose(Rot)*Rot-E)+ minors(1,Rot*transpose(Rot)-E);
 
gbTrace = 3
-- We first eliminate the translation vector and the focal length
I1 = eliminate({t1,t2,t3,w}, I);
-- and then the rotation matrix
I1 = eliminate({ r11,r12,r13, r21,r22,r23, r31, r32, r33}, I1);

-- The variable substitution
I1prime = sub(I1, {g11=> g33*g11, g12=> g33*g12, g21=> g33*g21, g22=> g33*g22, g31=> g33*g31, g32=> g33*g32, mx=> g33*mx, my=> g33*my, mz=> g33*mz });

-- The generator polynomials in the resulting ideal, I1prime have g33 as a factor in all the polynomials
f0 = factor I1prime_0; f0 = f0#1#0;
f1 = factor I1prime_1; f1 = f1#1#0;
f2 = factor I1prime_2; f2 = f2#1#0;
f3 = factor I1prime_3; f3 = f3#1#0;
I1prime = ideal({f0,f1,f2,f3});
I2prime  = eliminate({g33}, I1prime);

-- We consider the minimal generating set of polynomials for I2prime
f = mingens I2prime;
-- We notice that there is only polynomial in degree 5
betti mingens I2prime



